Reciprocity-gap misfit functional for Distributed Acoustic Sensing, combining data from passive and active sources

Quantitative imaging of sub-surface Earth's properties in elastic media is performed from Distributed Acoustic Sensing data. A new misfit functional based upon the reciprocity-gap is designed, taking cross-correlations of displacement and strain, and these products further associate an observation with a simulation. In comparison with other misfit functionals, this one has the advantage to only require little a-priori information on the exciting sources. In particular, the misfit criterion enables the use of data from regional earthquakes (teleseismic events can be included as well), followed by exploration data to perform a multi-resolution reconstruction. The data from regional earthquakes contain the low-frequency content which is missing in the exploration ones, allowing for the recovery of the long spatial wavelength, even with very few sources. These data are used to build prior models for the subsequent reconstruction from the higher-frequency exploration data. This gives the elastic Full Reciprocity-gap Waveform Inversion method, and we demonstrate its performance with a pilot experiment for elastic isotropic reconstruction.

==> misfit_2hz.txt <==
   iterations          Jl2            JFRgWI
        1            6.535062            4.719776   
        2            6.466062            4.646745   
        3            6.401682            4.574949   
        4            6.342174            4.503690   
        5            6.287443            4.433811   
        6            6.237478            4.364385   
        7            6.192303            4.296493   
        8            6.152259            4.229584   
        9            6.116971            4.163752   
       10            6.086254            4.098930   
       11            6.060596            4.035616   
       12            6.039779            3.972487   
       13            6.023387            3.911083   
       14            6.012114            3.850627   
       15            6.004950            3.791035   
       16            6.002249            3.732845   
       17            5.999822            3.675821   
       18            5.997932            3.620084   
       19            5.996160            3.565287   
       20            5.994167            3.511567   
       21            5.992811            3.458604   
       22            5.991425            3.406920   
       23            5.990169            3.355752   
       24            5.988894            3.306305   
       25            5.987842            3.257613   
       26            5.986723            3.210144   
       27            5.985719            3.163470   
       28            5.985050            3.117603   
       29            5.984126            3.072669   
       30            5.983401            3.028748   
       31            5.982409            2.985494   
       32            5.981866            2.943459   
       33            5.981142            2.901919   
       34            5.980373            2.861193   
       35            5.979956            2.821178   
       36            5.979432            2.781732   
       37            5.978851            2.743236   
       38            5.978099            2.704965   
       39            5.977476            2.667523   
       40            5.976896            2.630357   
       41            5.976436            2.594103   
       42            5.975909            2.558146   
       43            5.975426            2.522465   
       44            5.974848            2.486936   
       45            5.974482            2.452410   
       46            5.973869            2.417660   
       47            5.973411            2.383488   
       48            5.973038            2.349657   
       49            5.972680            2.315843   
       50            5.972011            2.282471   
       51            5.971763            2.249264   
       52            5.971300            2.216201   
       53            5.970889            2.183443   
       54            5.970522            2.150520   
       55            5.970024            2.118219   
       56            5.969659            2.085980   
       57            5.969218            2.053905   
       58            5.968915            2.022057   
       59            5.968541            1.990482   
       60            5.968321            1.959138   
       61            5.967896            1.929096   
       62            5.967481            1.900873   
       63            5.967216            1.874049   
       64            5.966805            1.848780   
       65            5.966581            1.824999   
       66            5.966226            1.802279   
       67            5.965877            1.780816   
       68            5.965608            1.760080   
       69            5.965319            1.740246   
       70            5.965081            1.721070   
       71            5.964720            1.702222   
       72            5.964289            1.684080   
       73            5.964241            1.666124   
       74            5.963743            1.649226   
       75            5.963424            1.631973   
       76            5.963162            1.615949   
       77            5.962895            1.600759   
       78            5.962523            1.586633   
       79            5.962328            1.573192   
       80            5.962053            1.560793   
       81            5.961859            1.549090   
       82            5.961355            1.538034   
       83            5.961228            1.527609   
       84            5.960902            1.517593   
       85            5.960766            1.508296   
       86            5.960475            1.499784   
       87            5.960178            1.491710   
       88            5.960045            1.483897   
       89            5.959652            1.476580   
       90            5.959489            1.470172   
       91            5.959356            1.463790   
       92            5.959061            1.458018   
       93            5.958812            1.452994   
       94            5.958872            1.448347   
       95            5.958663            1.444062   
       96            5.958704            1.439969   
       97            5.958714            1.436302   
       98            5.958777            1.432814   
       99            5.958608            1.429934   
      100            5.958598            1.426479 


==> relative_error_models_2hz.txt <==
iterations err_frgwi_cp err_frgwi_cs   err_frgwi_lambda err_frgwi_mu err_l2_cp err_l2_cs err_l2_lambda   err_l2_mu
1 138.612423711018 137.65072138363 541.689400197942 354.491906944047 138.657205351466 137.743108745295 541.819411012438 354.863506569715
2 138.462235147999 137.516607928715 541.50906306434 354.19892800617 138.551204313724 137.704105035375 541.762736506425 354.945606656592
3 138.311353310637 137.383040860939 541.326703202856 353.905729292691 138.446671941274 137.667536695337 541.707028090993 355.032864048497
4 138.159707211404 137.249898508224 541.140519139049 353.610988255777 138.343761841827 137.633729561677 541.651748747903 355.126244293347
5 138.007092812002 137.117139355884 540.949957449314 353.316341088488 138.242477617742 137.60293252015 541.597809551099 355.22469048348
6 137.853733784798 136.985035567177 540.757110829162 353.021425963134 138.142940521051 137.57463502532 541.54513645247 355.327043464146
7 137.699833221917 136.853526729247 540.562640254499 352.725112654467 138.045412958182 137.548822592432 541.493233001157 355.433224493202
8 137.544955672988 136.722315856419 540.365964735612 352.427653900895 137.950147726565 137.525778932603 541.441765939786 355.544046991472
9 137.38924650242 136.590709273669 540.166207986675 352.129008209578 137.856763334085 137.505358958282 541.391065304196 355.659912152791
10 137.232967313606 136.458728954739 539.960052412041 351.829343357405 137.765173800771 137.487325266979 541.341421184513 355.781150503936
11 137.076050134502 136.326486856007 539.752429726467 351.52804803487 137.675448774128 137.471570745653 541.292743931946 355.905940404968
12 136.918483843069 136.194021681968 539.543719014464 351.225068391325 137.587730545785 137.458523094636 541.24502777763 356.033691166117
13 136.760430202909 136.061383896522 539.333679576642 350.920692015338 137.502135274233 137.44774634502 541.198470249782 356.165406714372
14 136.601316103123 135.929159450321 539.121780754794 350.615423822361 137.418064118839 137.438919656035 541.15235753949 356.301449850919
15 136.441212215394 135.796955600721 538.906204804562 350.309081376743 137.335549447599 137.432064951698 541.106963907025 356.442001324775
16 136.28031046791 135.664897390941 538.687627616948 350.000799267728 137.316581903578 137.431524130826 541.062805366939 356.456328375637
17 136.118660143943 135.532838172464 538.467405131508 349.691298163058 137.297729702761 137.431017147939 541.019084453156 356.47068769615
18 135.956392009914 135.400908869795 538.246308827526 349.380546940489 137.285817828786 137.431017147939 540.975792057152 356.47068769615
19 135.793832904833 135.268883085175 538.022892677175 349.068021473105 137.267065784539 137.4305174563 540.933380301652 356.485018917766
20 135.630894607862 135.137097627069 537.797811378217 348.75344678905 137.248383217276 137.430048299315 540.891951947695 356.499378715931
21 135.467280552367 135.004815369172 537.572090871613 348.437466984105 137.236597700643 137.430043823864 540.851115535845 356.499522250695
22 135.302833956691 134.872536095268 537.345398927131 348.120132566143 137.21814625336 137.429587068073 540.810662685717 356.513882935619
23 135.137001746276 134.740216179636 537.116874262453 347.800199652497 137.199783227612 137.429143216908 540.770433862853 356.52826402066
24 134.970286894975 134.608004752421 536.885922117013 347.477175701189 137.181455250212 137.42872030149 540.730749030191 356.542660052035
25 134.802034030832 134.476694218367 536.652506728 347.150437161137 137.169880819044 137.428716633305 540.691574660021 356.542804598063
26 134.632244358757 134.346276275357 536.416584865123 346.820959792347 137.15167780711 137.428322816061 540.652778222783 356.55718966683
27 134.461070907339 134.216921879187 536.181142356106 346.488299645828 137.139813086032 137.428296514517 540.614335833042 356.558148252313
28 134.288354820103 134.087872704912 535.948026036548 346.151856599085 137.128053914264 137.42827002978 540.576112095467 356.559106475076
29 134.114034475042 133.959133531357 535.715470881517 345.81198611972 137.11632190276 137.428243221646 540.538349266807 356.560063913896
30 133.938282141311 133.831075100257 535.484947628429 345.468811800246 137.105049377028 137.428239295672 540.50091916656 356.560207607028
31 133.76124201756 133.703492860965 535.257555567556 345.122270217193 137.093880451719 137.428239295672 540.463787509745 356.560207607028
32 133.582969395285 133.57587722185 535.032760339678 344.772407066207 137.082802658075 137.428239295672 540.427080252574 356.560207607028
33 133.403652433187 133.448752975807 534.812839542828 344.41790266728 137.071226632643 137.428196281202 540.390497043397 356.561634922753
34 133.222628618995 133.322606372038 534.599470334304 344.0593875507 137.060410670932 137.428195901255 540.354180722626 356.561649803016
35 133.040244983466 133.197458827327 534.388853069007 343.699503261504 137.049649949421 137.428195901255 540.31856318902 356.561649803016
36 132.85643041485 133.074018470562 534.179387664171 343.335452824894 137.038301587491 137.428150757751 540.283253842186 356.56307336186
37 132.6720278019 132.951811326385 533.97366820492 342.967521485158 137.020996656439 137.427714310413 540.247989416739 356.57728721498
38 132.486603983041 132.830145564333 533.769832663675 342.596736662909 137.009990456544 137.427685870626 540.213178129066 356.578233710967
39 132.29979843972 132.70976541677 533.567555265541 342.223391618659 136.999046014319 137.427656956383 540.178555100363 356.579178893589
40 132.112781936915 132.591058196264 533.370614534827 341.847591766012 136.988583495718 137.427652370946 540.144239194269 356.579320164571
41 131.925136015682 132.474138660815 533.174898160879 341.471595886857 136.978210619297 137.427652370946 540.110322284492 356.579320164571
42 131.736451138642 132.358786444369 532.977662872576 341.093355112061 136.967198486965 137.427607387177 540.07666466326 356.58073042599
43 131.546695540506 132.24449194521 532.774078672343 340.711215562967 136.950290199437 137.427178427249 540.043085810394 356.59483635213
44 131.35694859155 132.131969698013 532.572899693434 340.325122945693 136.93965201909 137.427151068427 540.01012653148 356.595775855978
45 131.166964449517 132.020957447009 532.376177704633 339.941616822068 136.92905926651 137.427123564639 539.977621773011 356.596714739496
46 130.97754273454 131.910515610961 532.179020863788 339.563179373657 136.918555329947 137.427095342727 539.945278686563 356.597652740426
47 130.788433952944 131.802378103216 531.982405292699 339.186122363063 136.90816364545 137.427066457376 539.91315986047 356.598588389127
48 130.599738158193 131.695232652362 531.788488805159 338.810589325085 136.897808345971 137.427037301618 539.881694070694 356.599523290756
49 130.411355807421 131.589161084511 531.592682331688 338.439359167045 136.887502086985 137.427007667826 539.850405066048 356.600456654683
50 130.224720866617 131.48684110888 531.363229106815 338.073833786258 136.877269120143 137.426977283711 539.819209925455 356.601388094245
51 130.039249412865 131.385952209722 531.127977818301 337.713169325958 136.867053094761 137.42694664874 539.788234676541 356.602318425245
52 129.854369594537 131.287316638156 530.881456076604 337.358072953967 136.856922679115 137.42691575134 539.757736128746 356.603247907683
53 129.67088050331 131.19071583573 530.612373383025 337.008340186175 136.846831021185 137.426884068507 539.727571547045 356.604175134857
54 129.488039422989 131.096829773933 530.3298238602 336.668499981971 136.836784923315 137.426851858363 539.697628194049 356.60510068618
55 129.308215874568 131.006778591999 530.03777522543 336.345779689248 136.826811399621 137.426818967273 539.667853340597 356.606024344242
56 129.130451668169 130.92345052273 529.749349937293 336.043131153223 136.816898800482 137.426785623279 539.638432517329 356.606946500218
57 128.954347193251 130.849605972774 529.453446256875 335.756362128609 136.807032178447 137.426751868502 539.609322427922 356.607867780222
58 128.780995409029 130.785018482324 529.156424275246 335.486997592556 136.79719233302 137.426717708342 539.580448063259 356.608789426445
59 128.612385835813 130.731348970007 528.859631556805 335.234618771616 136.787374327074 137.426682603214 539.551726703696 356.609708469909
60 128.450133138249 130.689440973949 528.556327423378 335.011049101173 136.777570541025 137.42664730756 539.523240219368 356.610626650819
61 128.295944667431 130.660410680096 528.274591080685 334.816918649603 136.76778795485 137.426611754004 539.495182820006 356.6115437196
62 128.150609667594 130.644081020867 528.006793779393 334.65152644082 136.758010627918 137.426575538795 539.467359059011 356.612459044491
63 128.015629913679 130.641703538289 527.745680743711 334.519631586276 136.748277398139 137.42653891087 539.439712301694 356.613372959487
64 127.888998069592 130.655521605719 527.445116134182 334.423808842408 136.738577978819 137.426501610085 539.412339024718 356.614285058999
65 127.770645807508 130.68537923357 527.118574482019 334.362614380545 136.728896268093 137.426463964358 539.385495078458 356.615196665449
66 127.658736065474 130.729100093328 526.785117648733 334.339793322173 136.719225191107 137.426425443757 539.359149596513 356.616106236166
67 127.551013564146 130.785103783102 526.432371011596 334.352593413918 136.709571704404 137.426386738138 539.333032801013 356.617015180932
68 127.449366784984 130.85532183754 526.054315698107 334.401861536875 136.699940354104 137.426347296859 539.307265119356 356.617922212326
69 127.352397159426 130.938869381605 525.686783779922 334.486544251484 136.69034447532 137.426307844157 539.281760493689 356.618828247017
70 127.263214108098 131.037349407922 525.326891267975 334.611895734727 136.680787501804 137.426268005395 539.256402225247 356.619733037216
71 127.183353495034 131.151098343838 524.95491138563 334.778033543695 136.671287380025 137.42622769326 539.231152785684 356.620636481407
72 127.113603607653 131.28160232974 524.596080072916 334.98389609623 136.661806952908 137.426186731192 539.206089999809 356.62153792707
73 127.052125184192 131.429675579367 524.220410075982 335.235597472148 136.652353897494 137.426145465049 539.18132437275 356.622437998855
74 127.00024085798 131.597194441868 523.84549972409 335.536703046376 136.642909815418 137.426103468745 539.15664815343 356.623336255992
75 126.957824917907 131.77996642521 523.496424467075 335.880811953753 136.633468135095 137.426060932193 539.132372837713 356.624232929746
76 126.925977325344 131.976493393234 523.177343015368 336.266088267787 136.624060558718 137.426017648698 539.108474871495 356.625127637119
77 126.904910054637 132.186882067188 522.874557708097 336.684410301006 136.614683672259 137.425974141831 539.084877769421 356.626021318478
78 126.895546962998 132.411398895319 522.574275184725 337.133379858175 136.605312530676 137.425929902919 539.061577174964 356.626912954274
79 126.897681644594 132.651264770609 522.269320672414 337.606751603271 136.595953130941 137.425885129272 539.039104272302 356.627803128791
80 126.910639454666 132.903947335817 521.96079353861 338.107247767059 136.586596753453 137.42583983894 539.017070842371 356.62869206714
81 126.934648578694 133.168856276797 521.678119997513 338.635820371975 136.577254003567 137.425794226518 538.99551097232 356.629579956639
82 126.969637753661 133.445389684212 521.418221131485 339.187349939828 136.567909508839 137.425747918478 538.974199276288 356.630465654722
83 127.01303558526 133.732429158791 521.172342339182 339.76299888184 136.55858236065 137.425701350581 538.953175318609 356.631350701033
84 127.066191619357 134.032895936984 520.939426724018 340.366006459009 136.549279503715 137.425654223609 538.932499397242 356.632233708911
85 127.130296616957 134.345885800218 520.726966020942 340.995231973114 136.539977366947 137.425606663909 538.912330405168 356.633116515563
86 127.203358680624 134.67346433895 520.491346578585 341.650801475192 136.530678005452 137.425558264822 538.892668635835 356.633998298668
87 127.285750146357 135.013429017853 520.278382040504 342.331928253262 136.521382972289 137.425509781251 538.87318612939 356.634879749662
88 127.37971768402 135.366329535996 520.050694751809 343.038106917043 136.512086422714 137.425460817828 538.854011593611 356.635759001418
89 127.486686885185 135.730498941734 519.82313693571 343.768452407913 136.502804461174 137.4254116341 538.835308818574 356.636637124423
90 127.603495185756 136.105213195293 519.584077966854 344.51968471723 136.493524396125 137.425362189113 538.817207146846 356.637514330917
91 127.727056208327 136.482762806739 519.354698198275 345.27261154859 136.484279130256 137.425311959404 538.799473028923 356.638389623354
92 127.853225258223 136.859465816222 519.159722416573 346.026945143382 136.475051109409 137.425260922164 538.782017718076 356.639262465945
93 127.982299951778 137.234042177312 518.969659260279 346.779520061438 136.465830241811 137.425209499912 538.764961261679 356.640134026629
94 128.114824239447 137.606594047618 518.798079179538 347.529883347539 136.464528075566 137.425157936493 538.763283008823 356.641005087077
95 128.249595507948 137.976526054224 518.634224479977 348.275469600724 136.463225067995 137.42510568547 538.761612314615 356.641874136908
96 128.387064355954 138.342951646338 518.451429719576 349.015136945217 136.461921323445 137.425053103589 538.75994206489 356.642742106942
97 128.527070062525 138.707095981445 518.273526183312 349.748931410349 136.461406488727 137.424999947932 538.759775035964 356.643608100213
98 128.666945824401 139.068305368696 518.115542280915 350.472610233767 136.460891226047 137.424946797742 538.759604006446 356.644475140728
99 128.806584043785 139.42605866282 517.962497050276 351.185811746524 136.459588647615 137.424892989019 538.757946642475 356.645340496878
100 128.946228822664 139.780493891721 517.813854467953 351.8883855275 136.458280898487 137.424838584206 538.756270908378 356.646204050367
101 129.086705328636 140.13098154973 517.668309498061 352.580158009969 136.457851114849 137.424783769527 538.756265177416 356.647066161381

